CodingDINO: Learning to Represent What We See as Code with Agentic Reinforcement Learning

Representations matter. Frontier LLMs increasingly solve complex tasks by writing and executing code, raising the question of how visual inputs can be represented in the same medium. Reconstructing images and videos as executable programs makes appearance, geometry, and temporal dynamics explicit, yielding compositional representations that LLMs can directly inspect, reason over, and edit. Existing vision-to-code methods largely emphasize single-pass generation or inference-time refinement, leaving a gap between using visual feedback and learning from it. We introduce CodingDINO, a unified agentic reinforcement learning (RL) framework for learning internal visual representations through code-based reconstruction. Inspired by DINO, our approach uses observation-to-render consistency as a general learning principle across 2D and 3D images and videos. A unified harness executes and renders SVG, HTML, ThreeJS, Blender, and animation programs, returning visual renders alongside execution diagnostics. Starting from supervised fine-tuning on verified teacher trajectories, multi-turn RL trains the agent to write, render, inspect, and revise code in this harness. Each trajectory is rewarded by execution validity and visual consistency with the target, measured using frozen DINO features and relative depth. Across six image-to-code and video-to-code benchmarks, CodingDINO rivals frontier LLMs such as Opus 5.5 and GPT-6 Astra, ranking first on 10 of 12 headline metrics and in the top three on 10. With no rendering feedback at all, its single-pass variant CodingDINO-Single retains 85.4% of this quality on average. These results position code-based reconstruction as a route to learning reusable internal visual representations, extending DINO's representational ambition to language models that reason and act through code.

==> SOURCE-NOTICES.txt <==
Source attribution and license notices retained from included files.

File: compile_compat.tex
Backport of microtype 3.2b's LaTeX 2025-06-01 showhyphens compatibility fix.
Source: https://github.com/schlcht/microtype (microtype.dtx, setup@expansion).
Only the old 3.2a package is patched; newer packages use their own implementation.

